Measurements of $t\bar{t}$ differential cross-sections of highly boosted top quarks decaying to all-hadronic final states in $pp$ collisions at $\sqrt{s}=13\,$ TeV using the ATLAS detector

Measurements are made of differential cross-sections of highly boosted pair-produced top quarks as a function of top-quark and $t\bar{t}$ system kinematic observables using proton--proton collisions at a center-of-mass energy of $\sqrt{s} = 13$ TeV. The data set corresponds to an integrated luminosity of $36.1$ fb$^{-1}$, recorded in 2015 and 2016 with the ATLAS detector at the CERN Large Hadron Collider. Events with two large-radius jets in the final state, one with transverse momentum $p_{\rm T} > 500$ GeV and a second with $p_{\rm T}>350$ GeV, are used for the measurement. The top-quark candidates are separated from the multijet background using jet substructure information and association with a $b$-tagged jet. The measured spectra are corrected for detector effects to a particle-level fiducial phase space and a parton-level limited phase space, and are compared to several Monte Carlo simulations by means of calculated $\chi^2$ values. The cross-section for $t\bar{t}$ production in the fiducial phase-space region is $292 \pm 7 \ \rm{(stat)} \pm 76 \rm{(syst)}$ fb, to be compared to the theoretical prediction of $384 \pm 36$ fb.

==> Metadata.txt <==
Title

Measurements of $t\bar{t}$ differential cross-sections of highly boosted top quarks decaying to all-hadronic final states in $pp$ collisions at $\sqrt{s}=13\,$ TeV using the ATLAS detector

Abstract

Measurements are made of differential cross-sections of highly boosted pair-produced top quarks as a function of top-quark and $t\bar{t}$ system 
kinematic observables using proton--proton collisions at a center-of-mass energy of $\sqrt{s} = 13$ TeV. 
The data set corresponds to an integrated luminosity of $36.1$ fb$^{-1}$, recorded in 2015 and 2016 with the ATLAS detector at the CERN Large Hadron Collider.
Events with two large-radius jets in the final state, one with transverse momentum $p_{\rm T} > 500$ GeV and a 
second with $p_{\rm T}>350$ GeV, are used for the measurement. 
The top-quark candidates are separated from the multijet background using jet substructure information and 
association with a $b$-tagged jet.
The measured spectra are corrected for detector effects to a particle-level fiducial phase space and a parton-level limited
phase space, and are compared to several Monte Carlo simulations by means of calculated $\chi^2$\ values. 
The cross-section for $t\bar{t}$ production in the fiducial phase-space region is
$292 \pm 7 \ \rm{(stat)}  \pm 76 \rm{(syst)}$ fb, to be compared to the theoretical prediction 
of $384 \pm 36$ fb.

Keywords

Physical Systems Quarks Top quark
Research Areas  Strong interaction  Quantum chromodynamics  Perturbative QCD
Techniques Experimental Techniques Particle data analysis Bayesian methods

Comments

57 pages in total, author list starting page 41, 18 figures, 5 tables, submitted to PRD. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2016-09/

CERN preprint ID

CERN-EP-2017-226


